Parallel training of linear models without compromising convergence

In this paper we analyze, evaluate, and improve the performance of training generalized linear models on modern CPUs. We start with a state-of-the-art asynchronous parallel training algorithm, identify system-level performance bottlenecks, and apply optimizations that improve data parallelism, cache line locality, and cache line prefetching of the algorithm. These modifications reduce the per-epoch run-time significantly, but take a toll on algorithm convergence in terms of the required number of epochs. To alleviate these shortcomings of our systems-optimized version, we propose a novel, dynamic data partitioning scheme across threads which allows us to approach the convergence of the sequential version. The combined set of optimizations result in a consistent bottom line speedup in convergence of up to 12x compared to the initial asynchronous parallel training algorithm and up to 42x, compared to state of the art implementations (scikit-learn and h2o) on a range of multi-core CPU architectures.

==> abstract.txt <==
In this paper we analyze, evaluate, and improve the performance of training generalized linear models on CPUs.
We start with a state-of-the-art asynchronous parallel training algorithm, identify system-level performance bottlenecks, and apply optimizations that improve data parallelism, cache line locality, and cache line prefetching.
By applying these system-level optimizations we are able to reduce the per-epoch run-time significantly across different datasets and two different CPU platforms, by 17.3x on average, as well as improve the strong scalability properties of the algorithm.
However, the improvements take a toll on training convergence performance in terms of number of epochs.
Subsequently, we determine the shortcomings of our systems-optimized version with respect to model convergence, and propose a novel, dynamic, per-epoch data partition algorithm that approaches the convergence of the sequential version.
The combined set of optimizations result in a bottom line speedup in convergence time ranging from 1.9x up to 11.8x, with an average of 5.1x, compared to the initial asynchronous parallel training algorithm on a range of multi-core CPU architectures.
Moreover, experimental results on logistic regression classification training on multiple datasets and on different CPU platforms shows an improvement in convergence time over state of the art implementations (scikit-learn and h2o) of 4.1x up-to 41.9x, with an average of 18.1x.

